Sample weighting as an explanation for mode collapse in generative adversarial networks

Generative adversarial networks were introduced with a logistic MiniMax cost formulation, which normally fails to train due to saturation, and a Non-Saturating reformulation. While addressing the saturation problem, NS-GAN also inverts the generator's sample weighting, implicitly shifting emphasis from higher-scoring to lower-scoring samples when updating parameters. We present both theory and empirical results suggesting that this makes NS-GAN prone to mode dropping. We design MM-nsat, which preserves MM-GAN sample weighting while avoiding saturation by rescaling the MM-GAN minibatch gradient such that its magnitude approximates NS-GAN's gradient magnitude. MM-nsat has qualitatively different training dynamics, and on MNIST and CIFAR-10 it is stronger in terms of mode coverage, stability and FID. While the empirical results for MM-nsat are promising and favorable also in comparison with the LS-GAN and Hinge-GAN formulations, our main contribution is to show how and why NS-GAN's sample weighting causes mode dropping and training collapse.

==> plot/mnist_fc4_e1000/mmnsat_fid.txt <==
47.6942

==> plot/mnist_fc4_e1000/mmsat_cls.txt <==
[ 0.04815377  0.45092711  0.02537564  0.04305866  0.08519821  0.04725464
  0.06475783  0.12434063  0.03190937  0.07902414]
0.144729559165

==> plot/mnist_fc4_e1000/ns_cls.txt <==
[  0.00000000e+00   7.48301630e-01   0.00000000e+00   0.00000000e+00
   9.99040921e-05   1.99808184e-05   0.00000000e+00   1.54771419e-01
   0.00000000e+00   9.68070652e-02]
0.555868272309

==> plot/mnist_fc4_e1000/ns_fid.txt <==
151.666
